Gene Teams are on the Field: Evaluation of Variants in Gene-Networks Using High Dimensional Modelling

In medical genetics, each genetic variant is evaluated as an independent entity regarding its clinical importance. However, in most complex diseases, variant combinations in specific gene networks, rather than the presence of a particular single variant, predominates. In the case of complex diseases, disease status can be evaluated by considering the success level of a team of specific variants. We propose a high dimensional modelling based method to analyse all the variants in a gene network together. To evaluate our method, we selected two gene networks, mTOR and TGF-Beta. For each pathway, we generated 400 control and 400 patient group samples. mTOR and TGF-? pathways contain 31 and 93 genes of varying sizes, respectively. We produced Chaos Game Representation images for each gene sequence to obtain 2-D binary patterns. These patterns were arranged in succession, and a 3-D tensor structure was achieved for each gene network. Features for each data sample were acquired by exploiting Enhanced Multivariance Products Representation to 3-D data. Features were split as training and testing vectors. Training vectors were employed to train a Support Vector Machines classification model. We achieved more than 96% and 99% classification accuracies for mTOR and TGF-Beta networks, respectively, using a limited amount of training samples.

==> OLD_DISCUSSION.txt <==
OLD DISCUSSION

In this new age of\, \lq\lq holistic genetics\rq\rq, most efforts so far have been devoted to identifying specific gene networks \cite{almeida,choobdar,cui,hawe,maiorino,menche}. 
The attempts to study the behaviour of these variants in their context are still few and timid because of the technical difficulties of handling the vast amount of variants between individuals\cite{mellerup2017,papadimitriou2019}. 
To the best of our knowledge, our proposed approach to decipher the outcomes of gene networks based on specific combinations of all the variants in the module is original and unique.

Today, one of the biggest challenges in genetics is handling the enormous amount of data acquired. It seems almost impossible to interpret the impact and importance of the millions of variants obtained in a single Next Generation Sequencing study. Therefore, focusing on data in terms of patterns and corresponding less dimensional entities seems more rational than working on particular variants. For this purpose, all gene sequences of the selected gene networks were converted into $2$-D binary image patterns using CGR. Then, these patterns were aligned (as a three-dimensional tensor) in succession, creating a cube. %
Afterwards, these tensors were decomposed and represented in terms of their less dimensional features using EMPR. Finally, SVM, which is a multi-class classification algorithm, was fed with three EMPR vector features for each network. Our findings revealed an accuracy higher than $96\%$ %
employing only $50$ training features out of $400$ data samples %
from both control and patient groups. %
The AUC results indicate that the proposed classifier's performance %
in distinguishing between two classes is admirable. Consequently, our results indicate that the proposed %
CGR, EMPR, and SVM ensemble provides efficient classification performance. %
However, in the complex and unpredictable nature of the real sequencing data, we can predict that the accuracy of this method could be less than in this study.

One of the strengths of our approach is its capability to handle data of various %
sizes. It is independent of the length of the sequences and the number of genes %
in the networks. It can be easily applied to all gene networks and is an easy-to-%
implement algorithm as well.
To demonstrate these capabilities, we conducted our experiments on two %
different gene sub-network datasets, mTOR and TGF-$\beta$. These sub-networks contain %
$31$ and $93$ genes, respectively, and each gene is of %
varying size. According %
to our observations, the proposed approach provides accurate and stable results adopting %
limited training samples. % 

Since human has a diploid genome and each variant in the %
human genome has a zygosity (homozygous, heterozygous, or hemizygous) state, this method could be considered as challenging for %
human variant data. In addition, there are two positional possibilities (cis and trans) regarding any two variants at a heterozygous state. However, for a gene network, the positional state of the variants in the network-genes is not important because each gene works as a separate unit of the network. Therefore, the positional state of the variants between different genes is not a limitation for our method. On the other hand, the positional state of the variants within the same gene may become a limitation because each one of two heterozygous variants in a gene may be located in the same or different protein molecule. To overcome this limitation, our method may require some modifications to be applied in the diploid case. These modifications may include the representation of each base substitution with IUPAC codes (R for A/G, S for C/G, W for A/T, M for A/C, for instance) as additional features or properties to CGR rules. Considering these additional features, the CGR process may be updated. Thus, a $4$-D sample %
space may occur and the orthogonality of %
the sample space is preserved. Finally, EMPR, which is suitable for $N$-D structures may be implemented to %
extract the features of the network under consideration. %

In this study, we examined our approach on two datasets prepared on reference sequences of the mTOR and TGF-$\beta$ gene sub-networks. The observations and findings in this study encourage us that our approach %
has the potential to be a diagnostic tool as well as determine individual disposition to polygenic multifactorial conditions. 

In addition, comparative studies may be conducted %
from an evolutionary perspective. This study may also be adapted to different scientific fields, e.g. population genetics, phylogenetics, advanced genomics %
studies, etc.
Furthermore, provided that the necessary fieldwork is done, this method can also be used in talent determination, thus providing the opportunity to receive appropriate training from an early age.
